Photonics of Time-Varying Media

Time-varying media have recently emerged as a new paradigm for wave manipulation, thanks to thesynergy between the discovery of novel, highly nonlinear materials, such as epsilon-near-zero materials, and the questfor novel wave applications, such as magnet-free nonreciprocity, multi-mode light shaping, and ultrafast switching. Inthis review we provide a comprehensive discussion of the recent progress achieved with photonic metamaterials whoseproperties stem from their modulation in time. We review the basic concepts underpinning temporal switching and itsrelation with spatial scattering, and deploy the resulting insight to review photonic time-crystals and their emergentresearch avenues such as topological and non-Hermitian physics. We then extend our discussion to account for spa-tiotemporal modulation and its applications to nonreciprocity, synthetic motion, giant anisotropy, amplification andother effects. Finally, we conclude with a review of the most attractive experimental avenues recently demonstrated,and provide a few perspectives on emerging trends for future implementations of time-modulation in photonics.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
